Tell Me How to Survey: Literature Review Made Simple with Automatic Reading Path Generation

Recent years have witnessed the dramatic growth of paper volumes with plenty of new research papers published every day, especially in the area of computer science. How to glean papers worth reading from the massive literature to do a quick survey or keep up with the latest advancement about a specific research topic has become a challenging task. Existing academic search engines such as Google Scholar return relevant papers by individually calculating the relevance between each paper and query. However, such systems usually omit the prerequisite chains of a research topic and cannot form a meaningful reading path. In this paper, we introduce a new task named Reading Path Generation (RPG) which aims at automatically producing a path of papers to read for a given query. To serve as a research benchmark, we further propose SurveyBank, a dataset consisting of large quantities of survey papers in the field of computer science as well as their citation relationships. Each survey paper contains key phrases extracted from its title and multi-level reading lists inferred from its references. Furthermore, we propose a graph-optimization-based approach for reading path generation which takes the relationship between papers into account. Extensive evaluations demonstrate that our approach outperforms other baselines. A Real-time Reading Path Generation System (RePaGer) has been also implemented with our designed model. To the best of our knowledge, we are the first to target this important research problem. Our source code of RePaGer system and SurveyBank dataset can be found on here.

==> images/bib-entries.json <==
{
    "bib_entries": {
        "BIBREF0": {
            "title": "Latent Dirichlet Allocation",
            "authors": [
                {
                    "first": "David",
                    "middle": [
                        "M"
                    ],
                    "last": "Blei",
                    "suffix": ""
                }
            ],
            "year": "2003",
            "venue": "Journal of Machine Learning Research",
            "link": "3177797",
            "publisher": null,
            "unique_id": "9oQvQm8"
        }
    }
}

==> images/body-text.json <==
{
    "body_text": [
        {
            "section": "Introduction",
            "n": "1",
            "paragraphs": [
                {
                    "text": "Hate speech is commonly...",
                    "cite_spans": [
                        {
                            "start": 232,
                            "end": 248,
                            "text": "(Nockleby, 2000)",
                            "ref_id": "BIBREF21"
                        }
                    ],
                    "ref_spans": []
                }
            ]
        },
        {
            "section": "Terminology",
            "n": "2",
            "paragraphs": [
                {
                    "text": "In this paper we...",
                    "cite_spans": [],
                    "ref_spans": []
                }
            ]
        }
    ]
}

==> images/first-part.json <==
{
    "title": "A Survey on Hate Speech Detection using Natural Language Processing",
    "paper_id": "9626793",
    "_pdf_hash": null,
    "authors": [
        {
            "first": "Anna",
            "middle": [],
            "last": "Schmidt",
            "suffix": ""
        },
        {
            "first": "Michael",
            "middle": [],
            "last": "Wiegand",
            "suffix": ""
        }
    ],
    "year": "2017",
    "venue": "Proceedings of the Fifth International Workshop on Natural Language Processing for Social Media",
    "abstract": "This paper presents a survey on hate speech detection",
    "unique_id": "8YY3MFr",
    "publisher": "Association for Computational Linguistics",
    "abbr_authors": [
        "Michael Wiegand"
    ],
    "keywords": null,
    "paper_type": "regular",
    "pdf_link": "https://www.aclweb.org/anthology/W17-1101.pdf",
    "cited_by": 343,
    ...
}
